Transferring Knowledge from Vision to Language: How to Achieve it and how to Measure it?

Large language models are known to suffer from the hallucination problem in that they are prone to output statements that are false or inconsistent, indicating a lack of knowledge. A proposed solution to this is to provide the model with additional data modalities that complements the knowledge obtained through text. We investigate the use of visual data to complement the knowledge of large language models by proposing a method for evaluating visual knowledge transfer to text for uni- or multimodal language models. The method is based on two steps, 1) a novel task querying for knowledge of memory colors, i.e. typical colors of well-known objects, and 2) filtering of model training data to clearly separate knowledge contributions. Additionally, we introduce a model architecture that involves a visual imagination step and evaluate it with our proposed method. We find that our method can successfully be used to measure visual knowledge transfer capabilities in models and that our novel model architecture shows promising results for leveraging multimodal knowledge in a unimodal setting.

==> object_colors.jsonl <==
{"descriptor": "a", "item":"sunflower","label":"yellow","picture":"https://hosstools.com/wp-content/uploads/2020/10/black-oil-sunflower.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/sunflower"}
{"descriptor": "the", "item":"ocean","label":"blue","picture":"https://images.theconversation.com/files/223729/original/file-20180619-126566-1jxjod2.jpg?ixlib=rb-1.1.0&q=45&auto=format&w=1200&h=1200.0&fit=crop", "picture_path":"/workspace/data/datasets/ObjectColors/images/ocean"}
{"descriptor": "", "item":"grass","label":"green","picture":"https://www.scotts.com/sites/g/files/oydgjc106/files/styles/scotts_asset_image_720_440/public/asset_images/photo_14598%20%281%29.jpg?itok=FmwtvQgo", "picture_path":"/workspace/data/datasets/ObjectColors/images/grass"}
{"descriptor": "", "item":"butter","label":"yellow","picture":"https://www.bestfoodfacts.org/wp-content/uploads/2018/03/bff-butter-1146x452-824x325.png", "picture_path":"/workspace/data/datasets/ObjectColors/images/butter"}
{"descriptor": "", "item":"bone","label":"white","picture":"https://nrpt.co.uk/public/images/hero/img_hero-body-skeletal-long.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/bone"}
{"descriptor": "", "item":"ivory","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/0/08/Horn_Louvre_OA4069.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/ivory"}
{"descriptor": "the", "item":"sky","label":"blue","picture":"https://www.metoffice.gov.uk/binaries/content/gallery/metofficegovuk/hero-images/weather/cloud/cumulus-cloud.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/sky"}
{"descriptor": "the inside of a", "item":"pineapple","label":"yellow","picture":"https://encrypted-tbn0.gstatic.com/images?q=tbn:ANd9GcQxOGyoQEjl8Np6xlCsptSBA_OPdCkDG2Vwxg&usqp=CAU", "picture_path":"/workspace/data/datasets/ObjectColors/images/pineapple"}
{"descriptor": "a", "item":"tomato","label":"red","picture":"https://upload.wikimedia.org/wikipedia/commons/8/89/Tomato_je.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/tomato"}
{"descriptor": "a", "item":"strawberry","label":"red","picture":"https://static.dw.com/image/38549598_303.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/strawberry"}
{"descriptor": "a", "item":"rose","label":"red","picture":"https://www.jacksonandperkins.com/images/xxl/v1780.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/rose"}
{"descriptor": "", "item":"blood","label":"red","picture":"https://www.news-medical.net/image.axd?picture=2021%2F2%2Fshutterstock_533072995_(1).jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/blood"}
{"descriptor": "a", "item":"heart","label":"red","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/f/f1/Heart_coraz%C3%B3n.svg/1200px-Heart_coraz%C3%B3n.svg.png", "picture_path":"/workspace/data/datasets/ObjectColors/images/heart"}
{"descriptor": "a", "item":"pumpkin","label":"orange","picture":"https://upload.wikimedia.org/wikipedia/commons/5/5c/FrenchMarketPumpkinsB.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/pumpkin"}
{"descriptor": "a", "item":"carrot","label":"orange","picture":"https://befreshcorp.net/wp-content/uploads/2017/06/product-packshot-Carrot-558x600.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/carrot"}
{"descriptor": "", "item":"cheese","label":"yellow","picture":"https://www.culturesforhealth.com/learn/wp-content/uploads/2016/04/Homemade-Cheddar-Cheese-header.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/cheese"}
{"descriptor": "the", "item":"sun","label":"yellow","picture":"https://geographical.co.uk/media/k2/items/cache/8e4e30c8fc08507de1b0b5afc7d32a85_XL.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/sun"}
{"descriptor": "a", "item":"lemon","label":"yellow","picture":"https://images.albertsons-media.com/is/image/ABS/184080250?$ecom-pdp-desktop$&defaultImage=Not_Available&defaultImage=Not_Available", "picture_path":"/workspace/data/datasets/ObjectColors/images/lemon"}
{"descriptor": "", "item":"corn","label":"yellow","picture":"https://www.alimentarium.org/en/system/files/thumbnails/image/shutterstock_mama_mia_ma%C3%AFs_109905095.png", "picture_path":"/workspace/data/datasets/ObjectColors/images/corn"}
{"descriptor": "a", "item":"frog","label":"green","picture":"https://images.newscientist.com/wp-content/uploads/2020/09/22145012/big-frog-eyes.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/frog"}
{"descriptor": "a", "item":"leaf","label":"green","picture":"https://previews.123rf.com/images/nujalee/nujalee1108/nujalee110800004/10410227-beautiful-green-leaf-isolated-on-white.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/leaf"}
{"descriptor": "a", "item":"blueberry","label":"blue","picture":"https://www.haifa-group.com/sites/default/files/Blueberry%20isolated%2026223694_xxl.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/blueberry"}
{"descriptor": "", "item":"jeans","label":"blue","picture":"https://www.gekas.se/wp-content/uploads/2020/04/jeans-stockandhank-april2020-5-800x800.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/jeans"}
{"descriptor": "the animal", "item":"bat","label":"black","picture":"https://cdn.britannica.com/21/75121-050-8CF5E1DB/Bats-structures-organs-sound-frequencies-signals-contexts.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/bat"}
{"descriptor": "a", "item":"crow","label":"black","picture":"https://ychef.files.bbci.co.uk/live/624x351/p07x3t8f.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/crow"}
{"descriptor": "a", "item":"raven","label":"black","picture":"https://upload.wikimedia.org/wikipedia/commons/3/30/Corvus_corax.001_-_Tower_of_London.JPG", "picture_path":"/workspace/data/datasets/ObjectColors/images/raven"}
{"descriptor": "", "item":"coal","label":"black","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/2/20/Coal_bituminous.jpg/258px-Coal_bituminous.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/coal"}
{"descriptor": "", "item":"paper","label":"white","picture":"https://media.istockphoto.com/photos/piece-of-paper-note-notepad-picture-id601017106", "picture_path":"/workspace/data/datasets/ObjectColors/images/paper"}
{"descriptor": "", "item":"sugar","label":"white","picture":"https://thevass.com/wp-content/uploads/2020/08/sugar.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/sugar"}
{"descriptor": "", "item":"milk","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/a/a5/Glass_of_Milk_%2833657535532%29.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/milk"}
{"descriptor": "", "item":"snow","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/1/12/CargoNet_Di_12_Euro_4000_L%C3%B8nsdal_-_Bolna.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/snow"}
{"descriptor": "", "item":"sheep","label":"white","picture":"https://www.aces.edu/wp-content/uploads/2018/11/iStock-182344013.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/sheep"}
{"descriptor": "a", "item":"flamingo","label":"pink","picture":"https://www.parkenzoo.se/app/uploads/flamingo-1.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/flamingo"}
{"descriptor": "", "item":"cherry blossoms","label":"pink","picture":"https://www.expatsholidays.com/wp-content/uploads/2020/01/Cherry-Blossom-japan.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/cherry_blossoms"}
{"descriptor": "", "item":"soil","label":"brown","picture":"https://cdn-a.william-reed.com/var/wrbm_gb_food_pharma/storage/images/publications/food-beverage-nutrition/foodnavigator.com/news/market-trends/living-soils-initiative-nestle-mccain-and-lidl-address-soil-health-in-france/12039109-1-eng-GB/Living-Soils-initiative-Nestle-McCain-and-Lidl-address-soil-health-in-France_wrbm_large.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/soil"}
{"descriptor": "", "item":"stone","label":"grey","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/b/b6/Moelen.jpg/1200px-Moelen.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/stone"}
{"descriptor": "an", "item":"elephant","label":"grey","picture":"https://images.theconversation.com/files/389590/original/file-20210315-15-1n9g1j6.jpg?ixlib=rb-1.1.0&q=45&auto=format&w=1200&h=1200.0&fit=crop", "picture_path":"/workspace/data/datasets/ObjectColors/images/elephant"}
{"descriptor": "the animal", "item":"seal","label":"grey","picture":"https://encrypted-tbn0.gstatic.com/images?q=tbn:ANd9GcQtuxVMOCUcRAXlirASUwDivJeyVbOg5FLd7A&usqp=CAU", "picture_path":"/workspace/data/datasets/ObjectColors/images/seal"}
{"descriptor": "a", "item":"plum","label":"purple","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/e/ec/Plums_African_Rose_-_whole%2C_halved_and_slice.jpg/1200px-Plums_African_Rose_-_whole%2C_halved_and_slice.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/plum"}
{"descriptor": "", "item":"lavender","label":"purple","picture":"https://www.gardendesign.com/pictures/images/900x705Max/site_3/english-lavender-lavandula-angustifolia-garden-design_11716.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/lavender"}
{"descriptor": "a", "item":"polar bear","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/0/09/Polar_Bear_-_Alaska.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/polar_bear"}
{"descriptor": "the inside of a", "item":"watermelon","label":"red","picture":"https://all-americaselections.org/wp-content/uploads/2019/06/Watermelon-Mambo.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/watermelon"}
{"descriptor": "", "item":"honey","label":"yellow","picture":"https://nesaexports.com/wp-content/uploads/2017/03/gettyimages-183354852-1558479028.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/honey"}
{"descriptor": "a", "item":"banana","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/8/8a/Banana-Single.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/banana"}
{"descriptor": "an", "item":"orange","label":"orange","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/c/c4/Orange-Fruit-Pieces.jpg/1200px-Orange-Fruit-Pieces.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/orange"}
{"descriptor": "a", "item":"pear","label":"green","picture":"https://fruitznveggies.com/wp-content/uploads/2020/09/Pear-1pc-100-Organic.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/pear"}
{"descriptor": "the fruit", "item":"mandarin","label":"orange","picture":"https://www.producereport.com/sites/default/files/styles/large/public/field/image/mandarin-4035711_960_720.jpg?itok=Q43rnZYz", "picture_path":"/workspace/data/datasets/ObjectColors/images/mandarin"}
{"descriptor": "a", "item":"cherry","label":"red","picture":"https://www.nukkadhaat.com/wp-content/uploads/2020/07/Cherry.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/cherry"}
{"descriptor": "", "item":"salt","label":"white","picture":"https://hiragroupbd.com/wp-content/uploads/2020/11/saltslider5.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/salt"}
{"descriptor": "a", "item":"swan","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/3/35/Mute_swan_Vrhnika.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/swan"}
{"descriptor": "a", "item":"snow leopard","label":"white","picture":"https://idsb.tmgrup.com.tr/ly/uploads/images/2020/05/25/37398.JPG", "picture_path":"/workspace/data/datasets/ObjectColors/images/snow_leopard"}
{"descriptor": "an", "item":"arctic fox","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/8/83/Iceland-1979445_%28cropped_3%29.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/arctic_fox"}
{"descriptor": "", "item":"steel","label":"grey","picture":"http://www.worldsteel.org/.imaging/mte/worldsteel-internet-2016/social-large/dam/internetDocumentList/Images/2017/Media-section/About-steel/About-Steel.jpg/jcr:content/steel%20tubes.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/steel"}
{"descriptor": "", "item":"clouds","label":"white","picture":"https://www.macmillandictionaryblog.com/wp-content/uploads/2018/04/cloud--1024x667.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/clouds"}
{"descriptor": "", "item":"rainclouds","label":"grey","picture":"https://c.files.bbci.co.uk/180C5/production/_117610589_raincloud.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/rainclouds"}
{"descriptor": "", "item":"plants","label":"green","picture":"https://hips.hearstapps.com/hmg-prod.s3.amazonaws.com/images/various-beautiful-green-plants-in-pots-on-white-royalty-free-image-931824676-1565950537.jpg?crop=0.825xw:0.620xh;0.0785xw,0.132xh&resize=1200:*", "picture_path":"/workspace/data/datasets/ObjectColors/images/plants"}
{"descriptor": "a", "item":"suit","label":"black","picture":"https://n.nordstrommedia.com/id/0670d7ea-499d-40e6-84a0-4a79234817ff.jpeg?w=444&h=422", "picture_path":"/workspace/data/datasets/ObjectColors/images/suit"}
{"descriptor": "", "item":"cocoa","label":"brown","picture":"https://www.foodbusinessnews.net/ext/resources/2020/2/Cocoa_Lead.jpg?1581699473", "picture_path":"/workspace/data/datasets/ObjectColors/images/cocoa"}
{"descriptor": "", "item":"chocolate","label":"brown","picture":"https://i0.wp.com/post.healthline.com/wp-content/uploads/2021/02/dark-chocolate-bar-1296x728-header.jpg?w=1155&h=1528", "picture_path":"/workspace/data/datasets/ObjectColors/images/chocolate"}
{"descriptor": "", "item":"concrete","label":"grey","picture":"https://payload.cargocollective.com/1/15/494568/13664509/ETAT-ARKITEKTER-Concrete-House_02_1340_c.JPG", "picture_path":"/workspace/data/datasets/ObjectColors/images/concrete"}
{"descriptor": "", "item":"aluminium foil","label":"grey","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/d/dc/Aluminio.jpg/1200px-Aluminio.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/aluminium_foil"}
{"descriptor": "a", "item":"pea","label":"green","picture":"https://solidstarts.com/wp-content/uploads/Peas_edited-scaled.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/pea"}
{"descriptor": "a", "item":"rainforest","label":"green","picture":"https://cdn.britannica.com/90/3890-050-F451C580/rainforest-coast-lowland-rainforests-Ecuador-tropics-evergreen.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/rainforest"}
{"descriptor": "", "item":"rice","label":"white","picture":"https://hips.hearstapps.com/vidthumb/images/delish-u-rice-2-1529079587.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/rice"}
{"descriptor": "", "item":"pasta","label":"yellow","picture":"https://www.jessicagavin.com/wp-content/uploads/2020/07/how-to-cook-pasta-3-1200.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/pasta"}
{"descriptor": "", "item":"spinach","label":"green","picture":"https://post.medicalnewstoday.com/wp-content/uploads/sites/3/2020/02/270609_2200-732x549.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/spinach"}
{"descriptor": "", "item":"broccoli","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/0/03/Broccoli_and_cross_section_edit.jpg/1200px-Broccoli_and_cross_section_edit.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/broccoli"}
{"descriptor": "a", "item":"lime","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/8/8b/Lime_Blossom.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/lime"}
{"descriptor": "", "item":"guacamole","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/6/64/Guacamole_IMGP1271.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/guacamole"}
{"descriptor": "", "item":"salmon meat","label":"pink","picture":"https://image.freepik.com/free-photo/raw-salmon-meat_74190-1592.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/salmon_meat"}
{"descriptor": "", "item":"yoghurt","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/b/b8/Joghurt.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/yoghurt"}
{"descriptor": "", "item":"cottage cheese","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/a/a1/Cottage_Cheese.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/cottage_cheese"}
{"descriptor": "", "item":"feta cheese","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/2/28/Feta_Cheese.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/feta_cheese"}
{"descriptor": "", "item":"matcha","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/d/d9/Matcha_Scoop.jpg/1200px-Matcha_Scoop.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/matcha"}
{"descriptor": "", "item":"seaweed","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/6/67/Fucus_serratus_2015-09-08_ag_M0010140.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/seaweed"}
{"descriptor": "", "item":"garlic","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/2/22/Garlic.jpg/1200px-Garlic.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/garlic"}
{"descriptor": "an", "item":"aubergine","label":"purple","picture":"https://www.cookingwithamc.info/sites/default/files/styles/max_width_1000/public/migrate/ingredient-wiki/1524654581-amc-wiki-id3591-image21.png?itok=IwX3XN--", "picture_path":"/workspace/data/datasets/ObjectColors/images/aubergine"}
{"descriptor": "", "item":"ivy","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/c/ca/Ivy_vine.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/ivy"}
{"descriptor": "a", "item":"ruby","label":"red","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/f/f0/Ruby_gem.JPG/279px-Ruby_gem.JPG", "picture_path":"/workspace/data/datasets/ObjectColors/images/ruby"}
{"descriptor": "", "item":"flour","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/6/64/All-Purpose_Flour_%284107895947%29.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/flour"}
{"descriptor": "", "item":"baking soda","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/b/b6/Backpulver.jpg/300px-Backpulver.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/baking_soda"}
{"descriptor": "a", "item":"snowman","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/2/22/Snowman_in_Indiana_2014.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/snowman"}
{"descriptor": "", "item":"gravel","label":"grey","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/0/0e/Gravel_small_stones.jpg/250px-Gravel_small_stones.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/gravel"}
{"descriptor": "an", "item":"egg yolk","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/3/35/Raw_egg.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/egg_yolk"}
{"descriptor": "an", "item":"egg","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/2/26/Oeuf.stl/220px-Oeuf.stl.png", "picture_path":"/workspace/data/datasets/ObjectColors/images/egg"}
{"descriptor": "", "item":"moss","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/0/08/MossOnConcreteWall.jpg/270px-MossOnConcreteWall.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/moss"}
{"descriptor": "", "item":"cinnamon","label":"brown","picture":"https://upload.wikimedia.org/wikipedia/commons/d/de/Cinnamomum_verum_spices.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/cinnamon"}
{"descriptor": "the outside of a", "item":"coconut","label":"brown","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/d/dc/Coconut_face.jpg/220px-Coconut_face.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/coconut"}
{"descriptor": "", "item":"scrambled eggs","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/e/ef/Scrambled_eggs-01.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/scrambled_eggs"}
{"descriptor": "a", "item":"cucumber","label":"green","picture":"https://www.cookingwithamc.info/sites/default/files/styles/max_width_1000/public/migrate/ingredient-wiki/1524656619-amc-wiki-id3615-image44.png?itok=kqGDBFP5", "picture_path":"/workspace/data/datasets/ObjectColors/images/cucumber"}
{"descriptor": "a", "item":"fire extinguisher","label":"red","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/d/d9/FireExtinguisherABC.jpg/220px-FireExtinguisherABC.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/fire_extinguisher"}
{"descriptor": "a", "item":"duckling","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/b/b6/Duckling_-_domestic_duck.jpg/170px-Duckling_-_domestic_duck.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/duckling"}
{"descriptor": "a", "item":"panther","label":"black","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/5/5e/Blackleopard.JPG/200px-Blackleopard.JPG", "picture_path":"/workspace/data/datasets/ObjectColors/images/panther"}
{"descriptor": "a", "item":"pine tree","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/e/ec/Pinus_densiflora_Kumgangsan.jpg/1200px-Pinus_densiflora_Kumgangsan.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/pine_tree"}
{"descriptor": "a", "item":"tooth","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/b/b8/Lower_wisdom_tooth.jpg/220px-Lower_wisdom_tooth.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/tooth"}
{"descriptor": "", "item":"feces","label":"brown","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/5/50/Human_Feces_%28cropped%29.jpg/1200px-Human_Feces_%28cropped%29.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/feces"}
{"descriptor": "", "item":"urine","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/2/23/Fresh_Urine_%28Day_0%3B_24_March%29_%282957323823%29.jpg/220px-Fresh_Urine_%28Day_0%3B_24_March%29_%282957323823%29.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/urine"}
{"descriptor": "an", "item":"iceberg","label":"white","picture":"http://wonderopolis.org/wp-content/uploads/2011/03/iceberg_shutterstock_11260699.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/iceberg"}
{"descriptor": "a", "item":"school bus","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/6/67/Thomas_SafTLiner_C2_RF.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/school_bus"}
{"descriptor": "a", "item":"chick","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/5/5f/More_chicks.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/chick"}
{"descriptor": "", "item":"sails","label":"white","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/1/12/Sailing_Vessel_Odyssey.jpg/220px-Sailing_Vessel_Odyssey.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/sails"}
{"descriptor": "", "item":"wood","label":"brown","picture":"https://www.cedidollar.com/wp-content/uploads/2021/01/timber-foto.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/wood"}
{"descriptor": "a", "item":"lady bug","label":"red","picture":"https://upload.wikimedia.org/wikipedia/commons/f/f2/Coccinella_magnifica01.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/lady_bug"}
{"descriptor": "a", "item":"daffodil","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/a/a4/Narcissus_pseudonarcissus_flower_300303.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/daffodil"}
{"descriptor": "a", "item":"dandelion","label":"yellow","picture":"https://upload.wikimedia.org/wikipedia/commons/4/4f/DandelionFlower.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/dandelion"}
{"descriptor": "", "item":"cardboard","label":"brown","picture":"https://upload.wikimedia.org/wikipedia/commons/thumb/b/b6/Corrugated_Cardboard.JPG/220px-Corrugated_Cardboard.JPG", "picture_path":"/workspace/data/datasets/ObjectColors/images/cardboard"}
{"descriptor": "a", "item":"blackboard","label":"black","picture":"https://upload.wikimedia.org/wikipedia/commons/8/89/Einstein_blackboard.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/blackboard"}
{"descriptor": "", "item":"basil","label":"green","picture":"https://hips.hearstapps.com/hmg-prod.s3.amazonaws.com/images/how-to-grow-basil-1590506465.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/basil"}
{"descriptor": "", "item":"parsley","label":"green","picture":"https://upload.wikimedia.org/wikipedia/commons/e/e4/Petroselinum.jpg", "picture_path":"/workspace/data/datasets/ObjectColors/images/parsley"}
